Tokengeist: Multi-Turn Attribution Tracing in Agentic Conversations

When a model answers after several turns of dialogue and tool use, an overseer needs to know which earlier turns and intermediate steps it rests on. Attribution is the natural primitive for answering this, but existing context attribution methods process the full transcript in a single pass: they recover surface-level dependencies while missing the layered structure of multi-turn traces, in which an assistant turn is itself a derived artifact that condenses or transforms earlier context. We introduce multi-turn context attribution (MTCA): given a target span in a model response, the task of tracing attribution backward across turns to identify not only which prior turns were directly relevant, but also how those turns themselves depended on earlier context. We propose Tokengeist, an attribution-method-agnostic and scalable framework that recovers full dependency paths by casting attribution as a recursive traversal of a directed acyclic graph over conversation turns. We will release MTCABench, a benchmark of 3,970 target spans across 685 multi-turn conversations, annotated with gold provenance graphs reaching depths of up to 17, across four dependency types. Across four open-weight models, flat attribution methods fail to recover multi-hop dependencies, with source recall improving from 11-38% under flat attribution to 82-94% under Tokengeist. Our results reveal a systematic failure mode of single-pass attribution, which we term provenance collapse, where attribution terminates at the nearest assistant restatement instead of the originating event.

==> prompts/phase2-revised-prompt-text.txt <==

You are annotating a multi-turn conversation for a research benchmark on token attribution. The goal is a ground-truth dependency DAG capturing which prior turns 
causally produced a specific target span.

A conversation consists of user, assistant, and tool turns, indexed from 0. Tool call turns (assistant turns that invoke functions) and tool result turns are included and indexed.

DEFINITIONS
Target: a specific text span within a specific assistant turn whose provenance you trace.
Dependency: turn T depends on prior turn S if the specific content of S was causally necessary to produce T. A turn that is merely contextually relevant is not a dependency: include S only if, without it, T would be wrong, incomplete, or different.
Source node (leaf): a turn with no further dependencies, with depends_on: [].
Exogenous turn: a user, system, or tool-result turn -- where content enters the conversation.

EDGE ROLES -- what to include
- value: the parent supplies content the child uses, including content that arrives transformed (a date reformatted, "701" becoming a street_number field, a city name becoming a state code). ALWAYS include.
- selector: the parent chooses which of several candidates is used ("book the one for $505", "the other card", "switch those items"). ALWAYS include.
- trigger: the parent only causes the child turn to happen. Include it when it is the request the child turn answers; otherwise omit.
- motivation: the parent states a task-level goal that constrains no value ("I need to update my address"). OMIT.
Before treating a parent as trigger or motivation, check that none of its content reaches the child in transformed form; if it does, it is a value parent.

STEP 1 -- Direct dependencies: every prior turn the target span directly depends on.
STEP 2 -- Recursive dependencies: for each dependency, identify what it depends on.
Continue until every path ends at a source node. No depth limit.

RULES

Tool calls:
- A tool result turn's ONLY direct dependency is the tool call turn that triggered it.
- A tool call turn's dependencies are the prior turns whose values were passed as arguments.
- The structure is a strict chain: tool_result -> tool_call -> [argument sources]. Never connect a tool result directly to its argument sources.

  CORRECT:
    "4": {"depends_on": [3]},     // tool result -> only its invoking tool call
    "3": {"depends_on": [2]}      // tool call -> turn that provided the argument

  WRONG:
    "4": {"depends_on": [3, 2]},  // tool result must NOT list argument sources directly
    "3": {"depends_on": [2]}

Graph structure:
- Each turn appears at most once in ground_truth_deps, keyed by its turn index as a string.
- A parent's index MUST be strictly smaller than its child's. Never cite a later turn.
- Every node must have a path to the target turn. Do not include nodes that nothing reaches.
- Source nodes are included with depends_on: [] and spans: {}.
- If the same turn is reachable by several paths, include it once.

Spans:
- Every edge has a span; every span belongs to an edge. A node's spans keys must be exactly its depends_on entries.
- A span is a SUBSTRING, not a summary. Before writing one, locate it in the parent turn as rendered below and copy the characters exactly, contiguously, in order. If a plain text search for your span would not find it in that turn, it is wrong.
- When the parent is a tool result, quote a contiguous slice of the RAW content, including whatever braces, quotes and field names it contains. Never reformat it into prose, a list, or a readable summary.
- Copy only characters that are present in the turn. Do not add quotation marks, brackets or wrappers around your span, and do not drop any that are there. Conversations differ in how they render tool calls -- match the turn in front of you, not the examples below.
- Never quote from the child turn, and never paraphrase. If you cannot quote the parent verbatim, the EDGE is wrong: fix the edge, not the quote.
- Keep each span under 120 characters. To cover more, add more spans -- do not stretch one.
- Several spans from one parent: use "11", "11#2", "11#3" as keys on the same node.
- Span width:
  * a composite value (an address, a product variant, a list of items) needs every attribute the target states -- use one span key per contiguous piece ("11", "11#2", ...), never one long rewritten span;
  * a correct comparative or superlative ("cheapest", "smallest") needs the comparison set, not only the winner -- again as several contiguous spans;
  * otherwise quote the minimum that carries the content.
- The target fields are GIVEN below. Copy name, target_turn_idx and target_text through unchanged; never reword the target, re-point it at another turn, or invent a new one.

Hallucinated targets:
- Wrong-value transformation (the span distorts an existing field or tool result) and stale-context error (the model follows an earlier task state despite later corrective evidence) are TRACEABLE: cite the turn holding the distorted field or the stale state.
- Unsupported invention (no prior turn supports the span) is UNTRACEABLE: give it no parent.
- Corrective evidence -- the later turn the model should have followed -- is NOT the source of a hallucinated span. Do not include it.
- Claims that restate agent policy (a refund window, a refund-method restriction, an inability to hold or reserve) are untraceable here: the domain policy is not part of the recorded conversation. Give them no value parent.

DEPENDENCY TYPE TAGS -- derive these from the graph you just built; they must agree with it.
Base (exactly one):
  direct  -- every parent of the target is a source node (one hop).
  chained -- at least one parent of the target has its own parents (two or more hops).
Structural (add all that apply):
  multi_source -- two or more distinct source nodes are ancestors of the target.
  hallucination -- the target span is factually wrong in context; the DAG traces where the wrong value came from, or has no parent if it was invented outright.

WORKED EXAMPLES -- the failures seen most often

Parent T8 is a tool result rendered as:
  [ 8] tool: {"results":[{"insurer_id":477,"insurer_name":"Blue Cross","out_of_network":false},
              {"insurer_id":851,"insurer_name":"Sun Life","out_of_network":false}]}

WRONG  "8": "Blue Cross (insurer ID: 477) - Sun Life (insurer ID: 851)"
       (reformatted; this string does not occur in T8)
WRONG  "8": "Blue Cross, Sun Life"
       (summary; not contiguous)
RIGHT  "8":    "{\"insurer_id\":477,\"insurer_name\":\"Blue Cross\""
       "8#2":  "{\"insurer_id\":851,\"insurer_name\":\"Sun Life\""
       (two contiguous raw-JSON slices, one per piece the target uses)

Tool calls are rendered differently in different conversations. Copy the form your
conversation uses.

Where the turn reads:
  [ 3] assistant: [CALL get_order_details({"order_id":"#W5166363"})]
RIGHT  "3": "[CALL get_order_details({\"order_id\":\"#W5166363\"})]"
       (or a contiguous slice such as "{\"order_id\":\"#W5166363\"}")

Where the turn reads:
  [11] assistant: RAG.query(query=['Aetna information'])
RIGHT  "11": "RAG.query(query=['Aetna information'])"
WRONG  "11": "[CALL RAG.query(query=['Aetna information'])]"
       (the [CALL ...] wrapper is not in this turn -- do not add it)

Where the turn reads:
  [15] tool: ["Wanting to run faster, yet needing to slow down seems contradictory."]
RIGHT  "15": "Wanting to run faster, yet needing to slow down"
WRONG  "15": "\"Wanting to run faster, yet needing to slow down\""
       (the extra quotation marks are not where you put them -- do not add them)

BEFORE YOU ANSWER, check each target against this list and fix anything that fails:
  1. name, target_turn_idx and target_text are exactly as given in TARGETS, and target_text appears verbatim in the target turn.
  2. The target turn is a node in ground_truth_deps.
  3. Every parent index is smaller than its child's.
  4. Every node has a path to the target.
  5. For every span, a plain text search of the parent turn as rendered would find it, character for character, with no wrapper or quotation marks you added. Tool-result spans are raw JSON, not prose. Each is under 120 characters.
  6. Every edge has a span and every span has an edge.
  7. Tool results depend on exactly one tool call turn.
  8. The tags match the graph: direct vs chained by hop count, multi_source only with two or more source ancestors.

CONVERSATION (turn index | role: content):
{conversation}

TARGETS:
{targets_json}

Return a single JSON object. No other text. Schema:
{
  "sim_id": "{sim_id}",
  "targets": [
    {
      "name": "<name>",
      "target_turn_idx": <int>,
      "target_text": "<exact text>",
      "comment": "<one sentence tracing the main dependency chain>",
      "dep_type_tags": ["<tag>", ...],
      "ground_truth_deps": {
        "<turn_idx>": {
          "depends_on": [<turn_idx>, ...],
          "spans": {
            "<turn_idx>": "<exact span from that turn>"
          }
        }
      }
    }
  ]
}

